Prompting Contrastive Explanations for Commonsense Reasoning Tasks

Many commonsense reasoning NLP tasks involve choosing between one or more possible answers to a question or prompt based on knowledge that is often implicit. Large pretrained language models (PLMs) can achieve near-human performance on such tasks, while providing little human-interpretable evidence of the underlying reasoning they use. In this work, we show how to use these same models to generate such evidence: inspired by the contrastive nature of human explanations, we use PLMs to complete explanation prompts which contrast alternatives according to the key attribute(s) required to justify the correct answer (for example, peanuts are usually salty while raisins are sweet). Conditioning model decisions on these explanations improves performance on two commonsense reasoning benchmarks, as compared to previous non-contrastive alternatives. These explanations are also judged by humans to be more relevant for solving the task, and facilitate a novel method to evaluate explanation faithfulfness.

==> notes.txt <==
Convince people of the minimal explainability aspect of contrastive explanations and the fact that humans find it more useful
Explain supervision (of the counterfactual) setting...
Defending why these patterns (A similar pattern with extra annotations for training will be required) 
Limit of the contrastive explanations (NP extraction means that ANLI will be harder to do) 


Julian - 
Human  : both are equally good comparative toggle.
Run through some examples : Give you an idea if the results are going to be meaningful
Informative representation:  switching gap might be higher when reversed explanation
Right Will a human shift their label with the reversed explanation
Train a faithful model : Mutual information constrain between output label and the explanation 

Results : confidence
Counterfactuals (foils) are the core thoery behind contrastive explanations. What we are doing is not necessarily that. We provide a scanario where the foil is already present and only needs to be carefully needs to be changed. 

Remaining References:
https://www.aclweb.org/anthology/2020.emnlp-main.58.pdf
https://arxiv.org/pdf/2010.04736.pdf


Julian Intro: 
Goals are more about reasoning commonsense than probing LMs - CS grand challenge (plms made progress on benchmarks ) - explanatory models [why making that explicit so useful] : PLMs are tools other than saying explanations are "fixing" PLMs better - more accurate description.

Para 2: What is a contrastive explantion (define in para 2) 


What we do :that humans provide


Stuff remaining 
Mention what was asked to annotators while making in-house pilots.
Discuss counterfactuals in the very beginning to clarify to the informed reader
arxiv links into publication links ??


counterfactuals 
akari's question - BART, T5 could do Self talk 
modeling and experimentation clarity? 
Results table clarity? 
Are the three tables in teh beginning adding diverse values?
redundancy 

hannalab suggestions 
Add model size
options, hypothese, answers
templates, contrastive prompts, 
number of humans in each study : grad students (human annotators) and authors - demographics (supplementary material)
there is no supplemetary material
Fig1: One example and fix colors, different fonts. 
text fact foil colors and bold/testscript them esp. for P, Q
color boxes to make more clear in Table 1,2
cut figure explanations from 3 to 2 
Words like Table, Ref. 
X, Y axis 
separate table for reversed and column for zeroshot to make it cleaner 
remove SOTA and add to caption (from the leaderboard)
use equations on how PLM o/p is being used to create explanations
Underline whatever the model "fills" out in the blanks


